Classification with Trust: A Supervised Approach based on Sequential Ellipsoidal Partitioning

Standard metrics of performance of classifiers, such as accuracy and sensitivity, do not reveal the trust or confidence in the predicted labels of data. While other metrics such as the computed probability of a label or the signed distance from a hyperplane can act as a trust measure, these are subjected to heuristic thresholds. This paper presents a convex optimization-based supervised classifier that sequentially partitions a dataset into several ellipsoids, where each ellipsoid contains nearly all points of the same label. By stating classification rules based on this partitioning, Bayes' formula is then applied to calculate a trust score to a label assigned to a test datapoint determined from these rules. The proposed Sequential Ellipsoidal Partitioning Classifier (SEP-C) exposes dataset irregularities, such as degree of overlap, without requiring a separate exploratory data analysis. The rules of classification, which are free of hyperparameters, are also not affected by class-imbalance, the underlying data distribution, or number of features. SEP-C does not require the use of non-linear kernels when the dataset is not linearly separable. The performance, and comparison with other methods, of SEP-C is demonstrated on the XOR-problem, circle dataset, and other open-source datasets.

==> Data/Feat11_Full.dat <==
Number  Value
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	78
14	67
15	0
16	0
17	0
18	0
19	0
20	0
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	49
40	0
41	0
42	0
43	0
44	0
45	0
46	90
47	0
48	0
49	0
50	0
51	0
52	0
53	0
54	90
55	0
56	0
57	0
58	0
59	0
60	0
61	0
62	93
63	0
64	0
65	0
66	0
67	0
68	0
69	0
70	0
71	0
72	0
73	0
74	0
75	0
76	0
77	0
78	0
79	0
80	0
81	0
82	0
83	0
84	0
85	0
86	0
87	0
88	0
89	0
90	0
91	76
92	0
93	0
94	0
95	0
96	0
97	0
98	0
99	90
100	0
101	0
102	0
103	0
104	0
105	0
106	0
107	0
108	49
109	0
110	0
111	0
112	0
113	0
114	0
115	0
116	0
117	0
118	0
119	0
120	42
121	0
122	0
123	0
124	0
125	0
126	0
127	0
128	0
129	0
130	0
131	0
132	0
133	0
134	0
135	0
136	0
137	0
138	0
139	0
140	0
141	0
142	0
143	0
144	0
145	0
146	0
147	0
148	0
149	0
150	0
151	0
152	0
153	49
154	0
155	0
156	0
157	0
158	0
159	60
160	0
161	0
162	0
163	60
164	0
165	0
166	0
167	117
168	0
169	0
170	0
171	0
172	0
173	63
174	0
175	0
176	0
177	0
178	0
179	90
180	0
181	0
182	0
183	0
184	0
185	0
186	0
187	0
188	107
189	0
190	0
191	0
192	0
193	0
194	0
195	0
196	0
197	0
198	0
199	0
200	0
201	0
202	0
203	0
204	0
205	0
206	0
207	0
208	0
209	0
210	0
211	0
212	0
213	0
214	0
215	0
216	0
217	0
218	0
219	0
220	0
221	0
222	63
223	0
224	0
225	0
226	0
227	0
228	0
229	76
230	0
231	0
232	90
233	0
234	0
235	117
236	0
237	0
238	0
239	0
240	78
241	0
242	0
243	78
244	0
245	0
246	0
247	93
248	0
249	0
250	0
251	0
252	0
253	0
254	0
255	0
256	0
257	0
258	0
259	0
260	0
261	0
262	0
263	0
264	0
265	0
266	0
267	0
268	0
269	0
270	0
271	0
272	107
273	0
274	0
275	0
276	0
277	0
278	0
279	0
280	0
281	0
282	0
283	0
284	0
285	0
286	0
287	0
288	0
289	0
290	0
291	0
292	0
293	0
294	0
295	0
296	0
297	0
298	0
299	0
300	107
301	0
302	0
303	0
304	0
305	0
306	0
307	0
308	0
309	0
310	0
311	107
312	0
313	0
314	0
315	0
316	0
317	0
318	0
319	0
320	0
321	76
322	0
323	0
324	0
325	0
326	0
327	0
328	0
329	0
330	0
331	0
332	0
333	0
334	0
335	0
336	0
337	0
338	90
339	0
340	0
341	0
342	76
343	0
344	0
345	0
346	0
347	0
348	0
349	0
350	0
351	0
352	0
353	0
354	0
355	0
356	93
357	0
358	0
359	0
360	0
361	0
362	0
363	0
364	0
365	0
366	0
367	42
368	0
369	0
370	0
371	0
372	0
373	0
374	0
375	0
376	0
377	0
378	0
379	0
380	0
381	0
382	0
383	0
384	0
385	0
386	0
387	0
388	0
389	0
390	0
391	0
392	0
393	0
394	0
395	0
396	0
397	0
398	0
399	0
400	0
401	0
402	0
403	0
404	0
405	0
406	0
407	0
408	0
409	0
410	0
411	0
412	0
413	0
414	0
415	0
416	0
417	0
418	0
419	0
420	0
421	0
422	0
423	0
424	0
425	0
426	0
427	0
428	0
429	0
430	0
431	90
432	0
433	0
434	0
435	0
436	0
437	0
438	0
439	0
440	0
441	0
442	0
443	0
444	0
445	0
446	0
447	0
448	0
449	49
450	0
451	53
452	0
453	0
454	0
455	49
456	0
457	0
458	0
459	0
460	0
461	93
462	0
463	0
464	0
465	0
466	0
467	0
468	33
469	0
470	0
471	0
472	0
473	0
474	76
475	0
476	0
477	0
478	0
479	0
480	0
481	0
482	0
483	0
484	0
485	0
486	0
487	0
488	93
489	0
490	0
491	93
492	0
493	0
494	0
495	0
496	0
497	0
498	0
499	0
500	65
501	0
502	0
503	0
504	0
505	0
506	0
507	0
508	0
509	0
510	0
511	93
512	0
513	0
514	0
515	0
516	0
517	0
518	0
519	0
520	0
521	0
522	0
523	0
524	0
525	0
526	0
527	0
528	0
529	0
530	0
531	0
532	0
533	0
534	0
535	0
536	0
537	0
538	0
539	0
540	0
541	0
542	0
543	0
544	0
545	0
546	90
547	0
548	0
549	0
550	0
551	0
552	0
553	0
554	0
555	0
556	0
557	0
558	0
559	0
560	0
561	0
562	0
563	0
564	0
565	0
566	0
567	0
568	0
569	0
570	0
571	0
572	0
573	0
574	0
575	49
576	0
577	0
578	0
579	0
580	0
581	0
582	0
583	0
584	0
585	39
586	0
587	57
588	0
589	0
590	0
591	0
592	0
593	0
594	0
595	0
596	0
597	0
598	0
599	78
600	78
601	0
602	0
603	0
604	0
605	50
606	0
607	0
608	0
609	0
610	0
611	0
612	0
613	0
614	0
615	0
616	0
617	0
618	0
619	0
620	0
621	0
622	0
623	0
624	0
625	0
626	0
627	0
628	0
629	0
630	0
631	0
632	0
633	0
634	0
635	0
636	76
637	0
638	0
639	0
640	0
641	0
642	0
643	0
644	0
645	0
646	90
647	0
648	90
649	0
650	0
651	0
652	0
653	0
654	0
655	0
656	0
657	0
658	0
659	0
660	0
661	0
662	0
663	0
664	0
665	0
666	0
667	0
668	0
669	0
670	0
671	0
672	0
673	0
674	0
675	0
676	0
677	0
678	0
679	0
680	0
681	0
682	0
683	0
684	0
685	0
686	0
687	0
688	0
689	0
690	0
691	78
692	0
693	0
694	0
695	0
696	107
697	0
698	0
699	0
700	0
701	0
702	0
703	0
704	0
705	0
706	0
707	0
708	0
709	0
710	0
711	0
712	0
713	0
714	0
715	93
716	0
717	0
718	0
719	0
720	0
721	0
722	0
723	0
724	0
725	0
726	0
727	0
728	0
729	0
730	0
731	0
732	0
733	0
734	0
735	0
736	0
737	0
738	0
739	0
740	0
741	0
742	0
743	42
744	0
745	0
746	0
747	0
748	0
749	0
750	0
751	0
752	0
753	0
754	0
755	0
756	0
757	0
758	0
759	0
760	0
761	0
762	0
763	0
764	0
765	0
766	0
767	0
768	0
769	0
770	0
771	0
772	0
773	0
774	0
775	0
776	0
777	0
778	0
779	0
780	0
781	0
782	0
783	0
784	0
785	0
786	0
787	0
788	0
789	0
790	53
791	90
792	0
793	0
794	0
795	0
796	0
797	0
798	0
799	0
800	0
801	0
802	0
803	0


==> Data/Feat11_it1.dat <==
40	0
51	0
75	0
95	0
131	0
144	0
220	0
255	0
266	0
334	0
353	0
430	0
445	0
527	0
542	0
597	0
616	0
618	0
664	0
684	0
692	0
695	0
707	0
793	0


==> Data/TestSetAF4_WDBC_correct.dat <==
1	49
2	18
3	10
6	0
7	0


==> Data/TestSetAF4_WDBC_wrong.dat <==
4	2
5	1


==> Data/TestSetA_DT_correct.dat <==
5	1
8	3
13	2
16	5
17	4
18	5
23	4
27	24
31	1
37	4
47	1
55	3
59	4
69	3
87	17
94	8
98	1
108	1
112	1




==> Data/TestSetA_DT_prob.dat <==
5	100
8	100
13	85
16	95
17	77.77777778
18	100
23	100
27	85.18518519
30	0
31	100
37	75
44	33.33333333
47	100
55	55.55555556
58	0
59	100	
69	100
87	59.30232558
89	0
94	66.66666667
97	14.28571429
98	100
108	100
112	100
114	0
122	0
128	0	
131	41.30434783




==> Data/TestSetA_DT_wrong.dat <==
30	1
44	2
58	1
89	1
97	1
114	1
122	1
128	1
131	9

==> Data/TestSetA_WDBC.dat <==
1	49
2	18
3	10
4	1
5	2
6	0
7	0


==> Data/TestSetA_adult_correct.dat <==
2	2
3	2
4	1
5	6
8	1
9	2
11	3
12	8
13	5
14	1
15	3
16	1
18	2
23	5
25	3
29	1
31	1
32	1
33	1
37	5
38	1
39	1
40	1
41	1
42	2
44	1
46	1
47	1
49	1
51	1
52	1
55	1


==> Data/TestSetA_adult_trust.dat <==
1	0
2	100
3	81.14075437
4	98.47413472
5	100
6	58.74499332
7	39.65750338
8	89.58862367
9	100
10	0
11	92.80954051
12	97.43621811
13	92.80954051
14	81.14075437
15	93.16210807
16	89.96328029
17	15.10989011
18	91.86588632
19	0
20	33.01650825
21	36.80981595
22	32.1872714
23	97.93075603
24	19.18047079
25	100
26	0
27	24.26470588
28	23.37938363
29	100
30	51.64319249
31	81.14075437
32	75.0729572
33	100
34	0
35	51.64319249
36	0
37	92.80954051
38	83.38735818
39	91.91640379
40	0
41	85.76191138
42	100
43	47.0890411
44	81.14075437
45	24.44987775
46	81.14075437
47	100
48	0
49	91.49377593
50	29.93197279
51	89.58862367
52	70
53	37.89836348
54	56.17021277
55	84.32122371
56	26.25298329


==> Data/TestSetA_adult_wrong.dat <==
1	1
6	1
7	3
10	2
17	5
19	1
20	2
21	2
22	1
24	4
26	1
27	2
28	1
30	2
34	1
35	1
36	2
43	2
45	2
48	1
50	1
53	1
54	1
56	1


==> Data/TestSetA_trust_WDBC.dat <==
1	100
2	100
3	100
4	0
5	0
6	0
7	0


==> Data/TestSetBF4_WDBC_correct.dat <==
4	21
5	16
6	1
7	1


==> Data/TestSetBF4_WDBC_wrong.dat <==
1	1
2	1
3	8


==> Data/TestSetB_DT_correct.dat <==
62	2
88	1
89	4
90	1
131	6
134	6


==> Data/TestSetB_DT_prob.dat <==
13	15
16	5
17	22.22222222
18	0
27	14.81481481
28	0
37	25
62	100
79	0
87	40.69767442
88	71.42857143
89	100
90	100
94	33.33333333
120	0
130	28.57142857
131	58.69565217
134	100


==> Data/TestSetB_DT_wrong.dat <==
13	1
16	1
17	1
18	1
27	8
28	2
37	2
79	2
87	7
94	4
120	1
130	1


==> Data/TestSetB_WDBC.dat <==
1	1
2	1
3	8
4	20
5	17
6	1
7	1



==> Data/TestSetB_adult_correct.dat <==
2	2
17	1
24	2
35	2
45	4
53	1
61	1
62	1
65	1


==> Data/TestSetB_adult_trust.dat <==
2	100
5	0
12	2.563781891
13	7.190459488
16	10.03671971
17	84.89010989
18	8.134113679
23	2.069243969
24	80.81952921
25	0
33	0
35	48.35680751
37	7.190459488
38	16.61264182
41	14.23808862
45	75.55012225
49	8.506224066
53	62.10163652
57	4.239478854
58	0
59	6.227217497
60	4.442036836
61	73.74701671
62	100
63	0
64	17.07317073
65	100
66	2.069243969


==> Data/TestSetB_adult_wrong.dat <==
5	1
12	4
13	1
16	2
18	3
23	2
25	1
33	2
37	2
38	3
41	1
49	2
57	4
58	2
59	1
60	1
63	1
64	1
66	1


==> Data/TestSetB_trust_WDBC.dat <==
1	0
2	0
3	0
4	100
5	100
6	100
7	100

